LLM sequential decision making under uncertainty in biochemical domains

Large language models (LLMs) are increasingly used to drive scientific discovery. Understanding how LLMs make decisions from new data and memory of the literature is vital before trusting them to design experiments under tight experimental budgets. However, their decision strategies are invisible in the current performance scores used to evaluate research agents. Here, we benchmark five frontier LLMs in a Bayesian Optimization setting against published statistical baselines on seven combinatorial datasets spanning protein engineering, reaction optimization, molecular design, peptide self-assembly, and catalysis. Performance is paired with direct measurements of model beliefs and actions, enabling highly resolved behavior analysis. A prompt ablation that progressively strips context separates memorization from chemical reasoning and from bare categorical optimization. Prior chemical knowledge helps in expectation, but with high variance and occasionally even harms performance. No configuration tested decisively beats a mean statistical baseline across domains. Belief-movement and Martingale diagnostics, corrected here for a measurement-noise bias that mislabels rational agents as irrational, show that models overreact to incoming data rather than entrenching on their priors in the contexts studied here. Interestingly, while LLM actions are exploitative, models sincerely intend to explore and consistently act on that intent. This failure is a competence gap arising from context-stickiness. Removing in-context history restores exploration, indicating that priors and data must be decoupled to achieve effective LLM-driven discovery.

==> sections/all-prompts/agent-thinking-response-qwen.txt <==
This is cycle 1 of 10 in an active learning campaign for Pd-catalyzed C-N coupling optimization. No experiments have been validated yet (0 known outcomes). I need to propose 5 diverse, well-reasoned experimental conditions to explore the search space effectively.

**Search Space Summary:**
- **Bases (4):** KOAc, CsOAc, CsOPiv, KOPiv
  - Acetates (KOAc, CsOAc): Small, low sterics
  - Pivalates (CsOPiv, KOPiv): Bulky
  - Cations: K+ vs Cs+ (Cs+ is larger, more polarizable)

- **Ligands (12):** Range from small (PPhMe2, P(fur)3) to very bulky (X-Phos, BrettPhos, JackiePhos)
  - Electron-rich: X-Phos, BrettPhos, GorlosPhos HBF4, tBPh-CPhos, PPhMe2
  - Electron-poor: JackiePhos, P(fur)3
  - Mixed/moderate: PCy3 HBF4, CgMe-PPh, PPhtBu2, PPh2Me, PPh3

- **Solvents (4):**
  - BuOAc: Ester, moderate polarity (eps=5)
  - p-Xylene: Nonpolar aromatic (eps=2.3)
  - BuCN: Nitrile, high dipole (eps=21)
  - DMAc: Amide, highly polar coordinating (eps=38)

- **Temperatures (3):** 90, 105, 120 deg C

- **Concentrations (3):** 0.057, 0.100, 0.153 M

**Strategic Considerations for Cycle 1 (Exploration Phase):**

Since we have no data yet, this is pure exploration. I should:
1. Cover diverse regions of the search space
2. Test hypotheses about what might work well for Pd-catalyzed C-N coupling
3. Include some "safe" choices (known good conditions from literature) and some exploratory choices

**Mechanistic Hypotheses for Pd-C-N Coupling:**

1. **Ligand effects:** For C-N coupling with heteroaryl partners (pyrazole-type), bulky electron-rich ligands are often preferred to facilitate reductive elimination and prevent catalyst deactivation. BrettPhos and X-Phos are famous Buchwald ligands for such transformations.

2. **Base effects:** The base needs to deprotonate the N-H of pyrazole. Bulky bases (pivalates) may help with solubility and reduce side reactions. Cs+ salts often show enhanced reactivity due to better solubility and weaker ion pairing.

3. **Solvent effects:** Polar aprotic solvents often work well for Pd-catalyzed couplings. DMAc is commonly used but may coordinate too strongly. BuCN could stabilize cationic intermediates. p-Xylene is traditional for high-temperature couplings.

4. **Temperature:** Higher temperatures (120 deg C) typically accelerate coupling but may cause decomposition. Starting with moderate-high temps is reasonable.

5. **Concentration:** Standard concentrations (0.1 M) are a good starting point, but varying this can affect kinetics and catalyst stability.

**Proposed 5 Conditions for Maximum Diversity and Discovery:**

1. **"Standard Buchwald conditions"** - BrettPhos (proven ligand), CsOPiv (bulky Cs base), p-Xylene (traditional high-BP solvent), 120 deg C (standard), 0.100 M (standard)

2. **"Electron-rich bulky ligand with polar solvent"** - X-Phos, KOAc, DMAc (highly polar), 105 deg C, 0.100 M

3. **"Exploratory - electron-poor ligand"** - JackiePhos (electron-poor, very bulky), CsOAc, BuCN (high dipole), 120 deg C, 0.153 M (higher conc)

4. **"Small ligand variant"** - PPhMe2 (small, strong donor), KOPiv, BuOAc (ester, moderate), 90 deg C (lower temp), 0.057 M (lower conc)

5. **"Traditional aryl phosphine"** - PPh3 (standard, well-known), CsOPiv, p-Xylene, 105 deg C, 0.153 M

Let me verify all values are from the search space:

Bases: KOAc (ok), CsOAc (ok), CsOPiv (ok), KOPiv (ok)
Ligands: BrettPhos (ok), X-Phos (ok), JackiePhos (ok), PPhMe2 (ok), PPh3 (ok)
Solvents: p-Xylene (ok), DMAc (ok), BuCN (ok), BuOAc (ok), p-Xylene (ok)
Temps: 120 (ok), 105 (ok), 120 (ok), 90 (ok), 105 (ok)
Concentrations: 0.100 (ok), 0.100 (ok), 0.153 (ok), 0.057 (ok), 0.153 (ok)

This gives good diversity across:
- Ligand sterics/electronics (very bulky electron-rich -> bulky electron-poor -> small donor -> standard aryl)
- Base types (acetate vs pivalate, K vs Cs)
- Solvents (nonpolar -> highly polar -> high dipole -> ester -> nonpolar)
- Temperatures (high -> medium-high -> high -> low -> medium-high)
- Concentrations (medium -> medium -> high -> low -> high)

This should provide excellent initial exploration data for the surrogate model.


==> sections/all-prompts/agent-thinking-response-qwen2.txt <==
Interesting - the filter_candidates tool is recommending PPhMe2 combinations with high uncertainty (the mean is negative but variance is very high, giving high UCB scores). This makes sense because PPhMe2 hasn't been validated yet - it's completely unexplored territory.
However, I already have 2 PPhMe2 combinations locked in (with DMAc and BuOAc at 105 deg C, 0.1 concentration). The model is suggesting PPhMe2 with BuCN at various conditions.
Given that:

PPhMe2 is unexplored and showing high uncertainty (exploration value)
I already have 2 PPhMe2 selections locked in
I should balance exploration with exploitation

My original plan still makes sense:

CsOAc, X-Phos, p-Xylene, 120, 0.1 - exploits the known high-performing X-Phos ligand, tests temperature effect
KOAc, X-Phos, DMAc, 105, 0.1 - tests cation effect with the best ligand/solvent combo

But I could also consider adding a PPhMe2/BuCN combination since the model is highlighting it as high-uncertainty. However, I already have 2 PPhMe2 combos locked in, so adding a 3rd might be over-committing to one ligand.
Let me stick with my original 2 proposals which provide good chemical diversity:

Temperature variation with X-Phos (known performer)
Cation variation with X-Phos (known performer)

These complement the 3 locked-in selections (2x PPhMe2 exploration, 1x CgMe-PPh temperature variation).
Final batch of 5:

CsOAc, PPhMe2, DMAc, 105, 0.1 (locked)
CsOAc, PPhMe2, BuOAc, 105, 0.1 (locked)
CsOAc, CgMe-PPh, DMAc, 120, 0.1 (locked)
CsOAc, X-Phos, p-Xylene, 120, 0.1 (my addition)
KOAc, X-Phos, DMAc, 105, 0.1 (my addition)

I'll provide the full batch for clarity.
The surrogate model highlights PPhMe2 combinations as high-uncertainty (unexplored ligand), which aligns with my 2 locked-in PPhMe2 selections. The model also shows high variance across the space, indicating good exploration opportunities remain.
My 2 additional proposals complement the locked-in selections by:

Exploiting the proven X-Phos ligand (0.83--0.88 fitness range) with temperature variation
Testing cation effects (K+ vs Cs+) with the best-performing ligand/solvent combination

This gives a balanced batch: 2x PPhMe2 exploration, 1x CgMe-PPh temperature probe, 2x X-Phos optimization.

==> sections/all-prompts/alde_alias_GB1.txt <==
## BACKGROUND
You are an expert biochemist steering an active-learning campaign for optimizing a 4 amino acid motif. Evaluate the previosly validated motifs using biochemical logic and propose mechanistic hypotheses to maximize discovery potential, and end of campaign fitness. Explain your reasoning, optimization strategy and biochemical hypotheses along with the proposed tuples.

**Objective:** maximize fitness for this motif. Propose tuples (amino acids) by assigning an amino acid to each of the four positions in the motif, see **OUTPUT FORMAT**. You may reuse the same amino acid across multiple positions.
    
**Protein Context:** The target of the optimization campaign is a four-site region in an protein-binding domain.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 6
- **Total budget:** 60 experimental validations
- **Batch size:** 10 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 60 (= 60 - 0)
- **Candidate pool:** propose **10** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **10** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED SO FAR
(none yet)

## SEARCH SPACE
List of Amino Acids (there is no limit to the number of identical amino acids in a tuple / motif):
amino_acids
M
W
T
R
A
V
N
D
E
L
G
I
F
Y
H
S
K
C
Q
P

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selection1>
<selection2>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selection2>
<selectionN>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/alde_alias_TrpB.txt <==
## BACKGROUND
You are an expert biochemist steering an active-learning campaign for optimizing a 4 amino acid motif. Evaluate the previosly validated motifs using biochemical logic and propose mechanistic hypotheses to maximize discovery potential, and end of campaign fitness.

**Objective:** maximize fitness for this motif. Propose tuples (amino acids) by assigning an amino acid to each of the four positions in the motif, see **OUTPUT FORMAT**. You may reuse the same amino acid across multiple positions.
    
**Protein Context:** The optimization campaign targets the beta-subunit of an enzyme. The fitness score is a proxy for enzyme activity.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 6
- **Total budget:** 60 experimental validations
- **Batch size:** 10 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 60 (= 60 - 0)
- **Candidate pool:** propose **10** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **10** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED SO FAR
(none yet)

## SEARCH SPACE
List of Amino Acids (there is no limit to the number of identical amino acids in a tuple / motif):
amino_acids
M
W
T
R
A
V
N
D
E
L
G
I
F
Y
H
S
K
C
Q
P

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selection1>
<selection2>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selection2>
<selectionN>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/alde_default_GB1.txt <==
## BACKGROUND
You are an expert biochemist steering an active-learning campaign for optimizing a 4 amino acid motif. Evaluate the previosly validated motifs using biochemical logic and propose mechanistic hypotheses to maximize discovery potential, and end of campaign fitness.

**Objective:** maximize fitness (proxy combining stability and binding affinity) for this motif. Propose tuples (amino acids) by assigning an amino acid to each of the four positions in the motif, see **OUTPUT FORMAT**. You may reuse the same amino acid across multiple positions.
    
**Protein Context:** The target of the optimization campaign is a four-site epistatic region of the 56-residue protein G domain B1 (GB1), an immunoglobulin-binding domain from Streptococcal bacteria. Variants were assessed for stability and IgG-Fc binding using mRNA display and high-throughput sequencing, enabling detailed study of epistasis and adaptive accessibility.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 6
- **Total budget:** 60 experimental validations
- **Batch size:** 10 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 60 (= 60 - 0)
- **Candidate pool:** propose **10** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **10** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED SO FAR
(none yet)

## SEARCH SPACE
List of Amino Acids (there is no limit to the number of identical amino acids in a tuple / motif):
amino_acids
M
W
T
R
A
V
N
D
E
L
G
I
F
Y
H
S
K
C
Q
P

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selection1>
<selection2>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selection2>
<selectionN>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/alde_default_TrpB.txt <==
## BACKGROUND
You are an expert biochemist steering an active-learning campaign for optimizing a 4 amino acid motif. Evaluate the previosly validated motifs using biochemical logic and propose mechanistic hypotheses to maximize discovery potential, and end of campaign fitness.

**Objective:** maximize fitness (proxy combining stability and binding affinity) for this motif. Propose tuples (amino acids) by assigning an amino acid to each of the four positions in the motif, see **OUTPUT FORMAT**. You may reuse the same amino acid across multiple positions.
    
**Protein Context:** The optimization campaign targets the beta-subunit of tryptophan synthase, an enzyme that catalyzes l-tryptophan synthesis from indole and l-serine. TrpB is highly conserved across all life forms except animals and exhibits rich natural sequence diversity. Fitness measured here is linked to enzyme activity via a growth-based selection in an E. coli Trp-auxotroph, where more-active TrpB variants enable faster growth in the presence of exogenous indole. Variant fitness is quantified by tracking mutant frequencies over time through deep sequencing. The campaign is designed to optimise a 4 amino acid motif.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 6
- **Total budget:** 60 experimental validations
- **Batch size:** 10 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 60 (= 60 - 0)
- **Candidate pool:** propose **10** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **10** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED SO FAR
(none yet)

## SEARCH SPACE
List of Amino Acids (there is no limit to the number of identical amino acids in a tuple / motif):
amino_acids
M
W
T
R
A
V
N
D
E
L
G
I
F
Y
H
S
K
C
Q
P

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selection1>
<selection2>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selection2>
<selectionN>position_1 = XXX, position_2 = XXX, position_3 = XXX, position_4 = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/belief_extraction.txt <==
You are an INDEPENDENT OBSERVER. You are given (1) one experimental DIMENSION -- its name and the exact list of candidate values it can take -- and (2) a REASONING CHAIN written by an optimization agent searching for the best values. Read the chain and estimate, for THIS one dimension, the agent's BELIEF about which single value is the strongest (best) choice.

Exactly ONE value can be the best, so you are distributing a probability across the candidate values: for each value, the probability that the agent believes IT is the best choice for this dimension. Because only one can be best, these probabilities are mutually exclusive and MUST SUM TO 1 over exactly the candidate values given.

Estimate the AGENT's belief as expressed in its reasoning -- not your own opinion, and not the ground truth. Put more probability on values the chain favours or argues for, less on values it doubts, dismisses, or never supports; spread the probability when the chain is genuinely unsure among several values.

Output ONLY a single JSON object mapping each candidate value (copied verbatim) to its probability -- nothing else: no prose, no markdown, no extra keys, no comments. Keys must be exactly the given candidate values; values are non-negative numbers that sum to 1.

DIMENSION: {label}
CANDIDATE VALUES (use these EXACT strings as the JSON keys):
{vlist}

REASONING CHAIN:
{reasoning}

For the dimension \"{label}\", output the agent's belief that each candidate value is the single BEST choice. Only one value can be best, so the numbers form a probability distribution over exactly the values listed above and MUST sum to 1. Output ONLY the JSON object {{\"<value>\": <probability>, ...}} covering exactly those values - no other text.

==> sections/all-prompts/edbo_alias_aryl_amination_2b.txt <==
## BACKGROUND
You are an expert chemist steering an active-learning campaign for reaction optimization. Evaluate the previosly validated reaction conditions using chemical logic and propose mechanistic hypotheses to maximize discovery potential, and end of campaign fitness (yield proxy).

**Objective:** maximize fitness (yield proxy) for this reaction. Propose tuples (aryl halide, additive, base, ligand) using **only** names and ordering allowed in **SEARCH SPACE** and **OUTPUT FORMAT**.

**Reaction:** A palladium-catalyzed reaction that couples para-methoxy phenyl with amines to form C-N bonds. The reaction requires a Pd source, a phosphine or carbene ligand, a base, and a solvent, and is highly sensitive to the choice of these parameters.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 10
- **Total budget:** 50 experimental validations
- **Batch size:** 5 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 50 (= 50 - 0)
- **Candidate pool:** propose **5** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **5** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED REACTIONS SO FAR
(none yet)

## SEARCH SPACE
Halogens for oxidative addition; OMe substituents are electron-donating on the aryl ring.

### Aryl halides:
aryl_halide,SMILES
arylhalide1,COc1ccc(Br)cc1
arylhalide2,COc1ccc(I)cc1
arylhalide3,COc1ccc(Cl)cc1

List of base molecules:
base,Class,Basicity (qual.),Distinguishing Features
base3,Non-nucleophilic superbase,Very strong (pKaH ~ 25-30 in MeCN),Multiple P=N centers; highly hindered; minimal nucleophilicity
base1,"Strong, non-nucleophilic bicyclic guanidine","Strong (pKaH ~ 25 in MeCN, approx)","Compact, highly basic; low nucleophilicity"
base2,"Strong, non-nucleophilic base",Strong (pKaH ~ 13-15 in MeCN),Bulky; low nucleophilicity; good solubility

List of ligand molecules:
ligand name,Sterics,Electronics,Key Features
ligand2,Most Bulky,Highly electron-rich,Two methoxy + di-adamantyl
ligand4,Massive bulky,Highly electron-rich,Isopropyl + Methoxy groups + Di-tert-butyl
ligand3,Very bulky,Electron-rich,Isopropyl + cyclohexyl
ligand1,Extremely bulky,Highly electron-rich,Isopropyl + Di-tert-butyl

List of additive molecules:
additive,Electronics,Sterics,Coordination Potential,Solvation
additive13,Weak Donor,Moderate,Monodentate via N,Moderate lipophilicity 
additive4,Weak Donor,Small,Monodentate via N,Moderate lipophilicity 
additive7,Acceptor,Moderate,Monodentate via N,Polar 
additive12,Acceptor,Moderate,Monodentate via N,Polar 
additive14,Acceptor,Moderate,Monodentate via N,Polar 
additive,Acceptor,Moderate,Monodentate via N,Moderate lipophilicity 
additive9,Weak Donor,Small,Monodentate via N,Moderate lipophilicity 
additive15,Donor,Bulky,Monodentate via N,High lipophilicity 
additive1,Acceptor,Moderate,Monodentate via N,Polar 
additive21,Weak Donor,Moderate,Monodentate via N,Moderate lipophilicity 
additive3,Acceptor,Moderate,Monodentate via N,Polar 
additive8,Acceptor,Small to Moderate,Monodentate via N,Polar 
additive22,Weak Donor,Moderate,Monodentate via N,Moderate lipophilicity 
additive18,Weak Acceptor,Compact,Monodentate via N/O,Moderate lipophilicity 
additive11,Weak Donor,Small,Monodentate via N,Moderate lipophilicity 
additive17,Donor,Bulky,Monodentate via N,High lipophilicity 
additive10,Weak Donor,Moderate,Monodentate via N,Moderate lipophilicity 
additive20,Acceptor,Moderate,Monodentate via N,Polar 
additive5,Donor,Moderate,Monodentate via N,Moderate lipophilicity 
additive16,Acceptor,Moderate,Monodentate via N,Polar 
additive6,Weak Acceptor,Compact,Monodentate via N/O,Moderate lipophilicity 
additive19,Acceptor,Moderate,Monodentate via N,Polar 

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>aryl_halide = XXX, additive = XXX, base = XXX, ligand = XXX</selection1>
<selection2>aryl_halide = XXX, additive = XXX, base = XXX, ligand = XXX</selection2>
<selectionN>aryl_halide = XXX, additive = XXX, base = XXX, ligand = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/edbo_alias_direct_arylation.txt <==
## BACKGROUND
You are an expert chemist steering an active-learning campaign for reaction optimization. Evaluate the reaction conditions using well-reasoned mechanistic hypotheses and chemical logic to maximize discovery potential, and end of campaign fitness (yield proxy).

**Objective:** maximize the reported reaction fitness (yield proxy) by choosing ligand, base, solvent, temperature, and concentration tuples from the tabulated search space.

**Reaction:** A palladium-catalyzed cross-coupling between an electron-deficient aryl halide and a heterocyclic nucleophile. Outcome is sensitive to ligand, base, solvent, temperature, and concentration. Exact allowable reagent names and numeric settings are listed only in **SEARCH SPACE** below.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 10
- **Total budget:** 50 experimental validations
- **Batch size:** 5 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 50 (= 50 - 0)
- **Candidate pool:** propose **5** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **5** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED REACTIONS SO FAR
(none yet)

## SEARCH SPACE
List of base molecules and their properties:
Base,Anion Type,Cation Type,Sterics
base1,Acetate,K+,"Small, low sterics",
base2,Acetate,Cs+,"Small, low sterics"
base3,Pivalate,Cs+,Bulky
base4,Pivalate,K+,Bulky,

List of ligand molecules and their properties:
ligand name,Sterics,Electronics,Key Features
ligand1,Very bulky,Electron-rich,Isopropyl + cyclohexyl
ligand2,Very bulky,Electron-rich; low TEP,Isopropyl + cyclohexyl; OMe groups
ligand3,Bulky,pK_a 9.7; TEP 2056,High basicity; strong sigma-donor
ligand4,Moderate bulky sterically hindered,Mixed,Cyclic backbone with oxygens
ligand5,Bulky,Moderate-strong donor,t-Bu groups
ligand6,Bulky,Electron-rich,Protonated salt; air-stable
ligand7,Very bulky,Electron-poor; high TEP,CF3 substituents
ligand8,Bulky,Strongly donating,Dimethylamino groups on aryl
ligand9,Small to moderate,Moderate donor,Transition between aryl/alkyl
ligand10,Moderate,pK_a 2.73; TEP 2069,standard aryl
ligand11,Small sterics,pK_a 10.3; TEP 2072,Strong donor
ligand12,Small,Electron-withdrawing,Heteroaryl O-effect

List of solvent molecules and their properties:
Solvent,Class,Boiling Point ( degC),Dielectric Constant,Dipole Moment (D),Key Features
solvent1,Ester,126,5,1.8,"Aprotic, moderate polarity, linear chain"
solvent2,Aromatic hydrocarbon,138,2.3,0.00,"Nonpolar, high BP, inert, symmetric"
solvent3,Nitrile,118,21,3.5,"High dipole, stabilizes cations"
solvent4,Amide,166,38,3.7,"Highly polar, strongly coordinating"

List of temperatures:
temp_c
105
120
90

List of concentrations:
concentration
0.1
0.057
0.153

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>base = XXX, ligand = XXX, solvent = XXX, temp_c = XXX, concentration = XXX</selection1>
<selection2>base = XXX, ligand = XXX, solvent = XXX, temp_c = XXX, concentration = XXX</selection2>
<selectionN>base = XXX, ligand = XXX, solvent = XXX, temp_c = XXX, concentration = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/edbo_blind_direct_arylation.txt <==
## BACKGROUND
You are optimizing a combinatorial system with multiple interacting components. Each component takes values from a discrete set listed in the search space below. The objective is a scalar fitness value determined by an unknown function of the full combination. Your goal is to propose candidate combinations that maximize fitness as efficiently as possible, using the results of previously evaluated combinations to guide your choices. Use the component identifiers and value labels from the search space exactly as written when proposing candidates.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 10
- **Total budget:** 50 experimental validations
- **Batch size:** 5 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 50 (= 50 - 0)
- **Candidate pool:** propose **5** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **5** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED COMBINATIONS SO FAR
(none yet)

## SEARCH SPACE
List of available plants:
plant
Spruce
Dogwood
Kapok
Reed

List of available vehicles:
vehicle
Coupe
Pickup
Wagon
Hauler
Buggy
Minivan
Cabrio
Scooter
Limousine
Targa
Tanker
Rig

List of available animals:
animal
Dingo
Manatee
Aardvark
Walrus

List of available spans:
span
105
120
90

List of available rates:
rate
0.100
0.057
0.153

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>plant = XXX, vehicle = XXX, animal = XXX, span = XXX, rate = XXX</selection1>
<selection2>plant = XXX, vehicle = XXX, animal = XXX, span = XXX, rate = XXX</selection2>
<selectionN>plant = XXX, vehicle = XXX, animal = XXX, span = XXX, rate = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/edbo_default_aryl_amination_2b.txt <==
## BACKGROUND
You are an expert chemist steering an active-learning campaign for reaction optimization. Evaluate the previosly validated reaction conditions using chemical logic and propose mechanistic hypotheses to maximize discovery potential, and end of campaign fitness (yield proxy).

**Objective:** maximize fitness (yield proxy) for this reaction. Propose tuples (aryl halide, additive, base, ligand) using **only** names and ordering allowed in **SEARCH SPACE** and **OUTPUT FORMAT**.

**Reaction:** A palladium-catalyzed Buchwald-Hartwig amination that couples para-methoxy phenyl with amines to form C-N bonds. The reaction requires a Pd source, a phosphine or carbene ligand, a base, and a solvent, and is highly sensitive to the choice of these parameters.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 10
- **Total budget:** 50 experimental validations
- **Batch size:** 5 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 50 (= 50 - 0)
- **Candidate pool:** propose **5** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **5** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED REACTIONS SO FAR
(none yet)

## SEARCH SPACE
Halogens for oxidative addition; OMe substituents are electron-donating on the aryl ring.

### Aryl halides:
aryl_halide,SMILES
1-bromo-4-methoxybenzene,COc1ccc(Br)cc1
1-iodo-4-methoxybenzene,COc1ccc(I)cc1
1-chloro-4-methoxybenzene,COc1ccc(Cl)cc1

List of base molecules:
base,Class,Basicity (qual.),Distinguishing Features
P2Et,Non-nucleophilic superbase,Very strong (pKaH ~ 25-30 in MeCN),Multiple P=N centers; highly hindered; minimal nucleophilicity
MTBD,"Strong, non-nucleophilic bicyclic guanidine","Strong (pKaH ~ 25 in MeCN, approx)","Compact, highly basic; low nucleophilicity"
BTMG,"Strong, non-nucleophilic base",Strong (pKaH ~ 13-15 in MeCN),Bulky; low nucleophilicity; good solubility

List of ligand molecules:
ligand name,Sterics,Electronics,Key Features
AdBrettPhos,Most Bulky,Highly electron-rich,Two methoxy + di-adamantyl
tBuBrettPhos,Massive bulky,Highly electron-rich,Isopropyl + Methoxy groups + Di-tert-butyl
X-Phos,Very bulky,Electron-rich,Isopropyl + cyclohexyl
tBuXPhos,Extremely bulky,Highly electron-rich,Isopropyl + Di-tert-butyl

List of additive molecules:
additive,Electronics,Sterics,Coordination Potential,Solvation
3-phenylisoxazole,Weak Donor,Moderate,Monodentate via N,Moderate lipophilicity 
5-methylisoxazole,Weak Donor,Small,Monodentate via N,Moderate lipophilicity 
ethyl-3-methoxyisoxazole-5-carboxylate,Acceptor,Moderate,Monodentate via N,Polar 
methyl-5-(thiophen-2-yl)isoxazole-3-carboxylate,Acceptor,Moderate,Monodentate via N,Polar 
methyl-5-(furan-2-yl)isoxazole-3-carboxylate,Acceptor,Moderate,Monodentate via N,Polar 
5-(2,6-difluorophenyl)isoxazole,Acceptor,Moderate,Monodentate via N,Moderate lipophilicity 
"3,5-dimethylisoxazole",Weak Donor,Small,Monodentate via N,Moderate lipophilicity 
N,N-dibenzylisoxazol-5-amine,Donor,Bulky,Monodentate via N,High lipophilicity 
ethyl-3-methylisoxazole-5-carboxylate,Acceptor,Moderate,Monodentate via N,Polar 
5-phenylisoxazole,Weak Donor,Moderate,Monodentate via N,Moderate lipophilicity 
ethyl-isoxazole-3-carboxylate,Acceptor,Moderate,Monodentate via N,Polar 
methyl-isoxazole-5-carboxylate,Acceptor,Small to Moderate,Monodentate via N,Polar 
3-methyl-5-phenylisoxazole,Weak Donor,Moderate,Monodentate via N,Moderate lipophilicity 
benzo[d]isoxazole,Weak Acceptor,Compact,Monodentate via N/O,Moderate lipophilicity 
3-methylisoxazole,Weak Donor,Small,Monodentate via N,Moderate lipophilicity 
N,N-dibenzylisoxazol-3-amine,Donor,Bulky,Monodentate via N,High lipophilicity 
4-phenylisoxazole,Weak Donor,Moderate,Monodentate via N,Moderate lipophilicity 
ethyl-5-methylisoxazole-4-carboxylate,Acceptor,Moderate,Monodentate via N,Polar 
5-methyl-3-(1H-pyrrol-1-yl)isoxazole,Donor,Moderate,Monodentate via N,Moderate lipophilicity 
ethyl-isoxazole-4-carboxylate,Acceptor,Moderate,Monodentate via N,Polar 
benzo[c]isoxazole,Weak Acceptor,Compact,Monodentate via N/O,Moderate lipophilicity 
ethyl-5-methylisoxazole-3-carboxylate,Acceptor,Moderate,Monodentate via N,Polar 

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>aryl_halide = XXX, additive = XXX, base = XXX, ligand = XXX</selection1>
<selection2>aryl_halide = XXX, additive = XXX, base = XXX, ligand = XXX</selection2>
<selectionN>aryl_halide = XXX, additive = XXX, base = XXX, ligand = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/edbo_default_direct_arylation.txt <==
## BACKGROUND
You are an expert chemist steering an active-learning campaign for reaction optimization. Evaluate the reaction conditions using well-reasoned mechanistic hypotheses and chemical logic to maximize discovery potential, and end of campaign fitness (yield proxy).

**Objective:** maximize the reported reaction fitness (yield proxy) by choosing ligand, base, solvent, temperature, and concentration tuples from the tabulated search space.

**Reaction:** Pd-catalyzed direct C-H arylation of an imidazole with an aryl bromide, forming a C-C bond. Outcome is sensitive to ligand, base, solvent, temperature, and concentration. Exact allowable reagent names and numeric settings are listed only in **SEARCH SPACE** below.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 10
- **Total budget:** 50 experimental validations
- **Batch size:** 5 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 50 (= 50 - 0)
- **Candidate pool:** propose **5** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **5** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED REACTIONS SO FAR
(none yet)

## SEARCH SPACE
List of base molecules and their properties:
Base,Anion Type,Cation Type,Sterics
KOAc,Acetate,K+,"Small, low sterics",
CsOAc,Acetate,Cs+,"Small, low sterics"
CsOPiv,Pivalate,Cs+,Bulky
KOPiv,Pivalate,K+,Bulky,

List of ligand molecules and their properties:
ligand name,Sterics,Electronics,Key Features
X-Phos,Very bulky,Electron-rich,Isopropyl + cyclohexyl
BrettPhos,Very bulky,Electron-rich; low TEP,Isopropyl + cyclohexyl; OMe groups
PCy3 HBF4,Bulky,pK_a 9.7; TEP 2056,High basicity; strong sigma-donor
CgMe-PPh,Moderate bulky sterically hindered,Mixed,Cyclic backbone with oxygens
PPhtBu2,Bulky,Moderate-strong donor,t-Bu groups
GorlosPhos HBF4,Bulky,Electron-rich,Protonated salt; air-stable
JackiePhos,Very bulky,Electron-poor; high TEP,CF3 substituents
tBPh-CPhos,Bulky,Strongly donating,Dimethylamino groups on aryl
PPh2Me,Small to moderate,Moderate donor,Transition between aryl/alkyl
PPh3,Moderate,pK_a 2.73; TEP 2069,standard aryl
PPhMe2,Small sterics,pK_a 10.3; TEP 2072,Strong donor
P(fur)3,Small,Electron-withdrawing,Heteroaryl O-effect

List of solvent molecules and their properties:
Solvent,Class,Boiling Point ( degC),Dielectric Constant,Dipole Moment (D),Key Features
BuOAc,Ester,126,5,1.8,"Aprotic, moderate polarity, linear chain"
p-Xylene,Aromatic hydrocarbon,138,2.3,0.00,"Nonpolar, high BP, inert, symmetric"
BuCN,Nitrile,118,21,3.5,"High dipole, stabilizes cations"
DMAc,Amide,166,38,3.7,"Highly polar, strongly coordinating"

List of temperatures:
temp_c
105
120
90

List of concentrations:
concentration
0.100
0.057
0.153

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>base = XXX, ligand = XXX, solvent = XXX, temp_c = XXX, concentration = XXX</selection1>
<selection2>base = XXX, ligand = XXX, solvent = XXX, temp_c = XXX, concentration = XXX</selection2>
<selectionN>base = XXX, ligand = XXX, solvent = XXX, temp_c = XXX, concentration = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/edbo_feedback_direct_arylation.txt <==
---
## FEEDBACK ON YOUR LAST PROPOSAL (READ THIS LAST)
You selected:
KOAc,BrettPhos,DMAc,105,0.1

but the following were invalid for validation (invalid label, duplicate, out of search space, or already scheduled):
KOAc,PPhtBu2,DMAc,105,0.1
KOAc,BrettPhos,DMAc,105,0.1

Add **4** more distinct valid tuples so your full pool reaches **5** (1 already locked in for this cycle). After filtering, we still need at least **5** more valid unique tuples for this cycle's **5** scheduled validations. You may send only the additional lines, or resend the full ranked pool (we merge across attempts). Do not duplicate any tuple already listed above or already shown in the validated-so-far section of the user message.

**Output format**: Provide only the additional lines required by **OUTPUT FORMAT** above (you may resend the full pool if you prefer). Every component value must come from the search space and use the same component order as in **SEARCH SPACE**.


==> sections/all-prompts/edbo_none_direct_arylation.txt <==
## BACKGROUND
You are an expert chemist steering an active-learning campaign for reaction optimization. Evaluate the reaction conditions using well-reasoned mechanistic hypotheses and chemical logic to maximize discovery potential, and end of campaign fitness (yield proxy).

**Objective:** maximize the reported reaction fitness (yield proxy) by choosing ligand, base, solvent, temperature, and concentration tuples from the tabulated search space.

**Reaction:** Pd-catalyzed direct C-H arylation of an imidazole with an aryl bromide, forming a C-C bond. Outcome is sensitive to ligand, base, solvent, temperature, and concentration. Exact allowable reagent names and numeric settings are listed only in **SEARCH SPACE** below.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 10
- **Total budget:** 50 experimental validations
- **Batch size:** 5 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 50 (= 50 - 0)
- **Candidate pool:** propose **5** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **5** will be validated in the next cycle, depending on feasibility after parsing.

**OUTPUT REQUIREMENTS:**
End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED REACTIONS SO FAR
(none yet)

## SEARCH SPACE
List of base molecules and their properties:
Base,Anion Type,Cation Type,Sterics
KOAc,Acetate,K+,"Small, low sterics",
CsOAc,Acetate,Cs+,"Small, low sterics"
CsOPiv,Pivalate,Cs+,Bulky
KOPiv,Pivalate,K+,Bulky,

List of ligand molecules and their properties:
ligand name,Sterics,Electronics,Key Features
X-Phos,Very bulky,Electron-rich,Isopropyl + cyclohexyl
BrettPhos,Very bulky,Electron-rich; low TEP,Isopropyl + cyclohexyl; OMe groups
PCy3 HBF4,Bulky,pK_a 9.7; TEP 2056,High basicity; strong sigma-donor
CgMe-PPh,Moderate bulky sterically hindered,Mixed,Cyclic backbone with oxygens
PPhtBu2,Bulky,Moderate-strong donor,t-Bu groups
GorlosPhos HBF4,Bulky,Electron-rich,Protonated salt; air-stable
JackiePhos,Very bulky,Electron-poor; high TEP,CF3 substituents
tBPh-CPhos,Bulky,Strongly donating,Dimethylamino groups on aryl
PPh2Me,Small to moderate,Moderate donor,Transition between aryl/alkyl
PPh3,Moderate,pK_a 2.73; TEP 2069,standard aryl
PPhMe2,Small sterics,pK_a 10.3; TEP 2072,Strong donor
P(fur)3,Small,Electron-withdrawing,Heteroaryl O-effect

List of solvent molecules and their properties:
Solvent,Class,Boiling Point ( degC),Dielectric Constant,Dipole Moment (D),Key Features
BuOAc,Ester,126,5,1.8,"Aprotic, moderate polarity, linear chain"
p-Xylene,Aromatic hydrocarbon,138,2.3,0.00,"Nonpolar, high BP, inert, symmetric"
BuCN,Nitrile,118,21,3.5,"High dipole, stabilizes cations"
DMAc,Amide,166,38,3.7,"Highly polar, strongly coordinating"

List of temperatures:
temp_c
105
120
90

List of concentrations:
concentration
0.100
0.057
0.153

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>base = XXX, ligand = XXX, solvent = XXX, temp_c = XXX, concentration = XXX</selection1>
<selection2>base = XXX, ligand = XXX, solvent = XXX, temp_c = XXX, concentration = XXX</selection2>
<selectionN>base = XXX, ligand = XXX, solvent = XXX, temp_c = XXX, concentration = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.

DO NOT OUTPUT ANYTHING ELSE. ONLY THE FINAL SELECTTION


==> sections/all-prompts/gryffin_alias_perovskites.txt <==
## BACKGROUND
You are an expert materials scientist steering an active-learning campaign to discover hybrid organic-inorganic perovskite compositions with favorable electronic properties for light harvesting.

**Objective:** maximize the reported fitness score (higher is better). Propose complete candidates by choosing one organic cation, one halide anion, and one metal cation from the tabulated search space.

**System:** Each candidate combines an organic cation, a halide anion, and a metal cation. The search space lists physicochemical descriptors for each component option (HOMO/LUMO, dipole, atomization, radius of gyration, mass, electron affinity, ionization energy, electronegativity). Validated combinations so far report measured fitness for completed tuples only.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 10
- **Total budget:** 10 experimental validations
- **Batch size:** 1 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 10 (= 10 - 0)
- **Candidate pool:** propose **3** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **1** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED COMBINATIONS SO FAR
(none yet)

## SEARCH SPACE
List of organic cations and their properties:
Organic,HOMO (eV),LUMO (eV),Dipole (D),Atomization (eV),Radius of gyration,Total mass (amu)
organic1,-0.46,-0.22,1.40,-1.84,1.26,69.09
organic2,-0.58,-0.16,0.00,-2.58,1.50,74.15
organic3,-0.55,-0.20,3.81,-1.51,1.24,46.09
organic4,-0.82,-0.23,0.00,-0.42,0.49,18.04
organic5,-0.59,-0.23,3.54,-0.61,0.91,34.04
organic6,-0.54,-0.19,2.52,-1.82,1.20,58.10
organic7,-0.46,-0.20,8.68,-2.60,1.96,74.15
organic8,-0.53,-0.19,4.03,-2.06,1.42,60.12
organic9,-0.50,-0.20,6.23,-2.05,1.60,60.12
organic10,-0.49,-0.19,0.00,-1.58,1.29,60.08
organic11,-0.52,-0.22,2.87,-0.76,0.88,33.05
organic12,-0.60,-0.20,1.49,-1.50,1.23,46.09
organic13,-0.50,-0.22,1.33,-1.73,1.34,59.09
organic14,-0.51,-0.24,0.21,-1.17,1.13,45.06
organic15,-0.58,-0.18,0.86,-2.05,1.39,60.12
organic16,-0.62,-0.21,2.19,-0.96,0.92,32.07

List of halide anions and their properties:
Anion,Electron affinity (eV),Ionization energy (eV),Mass (amu),Electronegativity
anion1,3.61,12.97,35.45,3.00
anion2,3.06,10.45,126.90,2.50
anion3,3.36,11.81,79.90,2.80
anion4,3.40,17.42,19.00,4.00

List of metal cations and their properties:
Cation,Electron affinity (eV),Ionization energy (eV),Mass (amu),Electronegativity
cation1,1.23,7.90,72.63,1.80
cation2,0.36,7.42,207.20,1.90
cation3,1.11,7.34,118.71,1.80

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>organic = XXX, anion = XXX, cation = XXX</selection1>
<selection2>organic = XXX, anion = XXX, cation = XXX</selection2>
<selectionN>organic = XXX, anion = XXX, cation = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/gryffin_default_perovskites.txt <==
## BACKGROUND
You are an expert materials scientist steering an active-learning campaign to discover hybrid organic-inorganic perovskite (HOIP) compositions with favorable electronic properties for light harvesting.

**Objective:** maximize the reported fitness score (higher is better). Propose complete HOIP candidates by choosing one organic cation, one halide anion, and one group-IV metal cation from the tabulated search space.

**System:** Each candidate combines an organic cation, a halide anion, and a group-IV cation. The search space lists physicochemical descriptors for each component option. Validated combinations so far report measured fitness for completed tuples only.

**CAMPAIGN OVERVIEW:**
- **Current cycle:** 1 of 10
- **Total budget:** 10 experimental validations
- **Batch size:** 1 selections to validate from this round's picks
- **Experiments with known outcomes so far:** 0
- **LLM-driven rounds already completed before this prompt:** 0
- **Remaining validations in this campaign:** 10 (= 10 - 0)
- **Candidate pool:** propose **3** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **1** will be validated in the next cycle, depending on feasibility after parsing.

**STRATEGIC APPROACH:**
Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

**OUTPUT REQUIREMENTS:**
1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED COMBINATIONS SO FAR
(none yet)

## SEARCH SPACE
List of organic cations and their properties:
Organic,HOMO (eV),LUMO (eV),Dipole (D),Atomization (eV),Radius of gyration,Total mass (amu)
imidazolium,-0.46,-0.22,1.40,-1.84,1.26,69.09
tetramethylammonium,-0.58,-0.16,0.00,-2.58,1.50,74.15
ethylammonium,-0.55,-0.20,3.81,-1.51,1.24,46.09
ammonium,-0.82,-0.23,0.00,-0.42,0.49,18.04
hydroxylammonium,-0.59,-0.23,3.54,-0.61,0.91,34.04
azetidinium,-0.54,-0.19,2.52,-1.82,1.20,58.10
butylammonium,-0.46,-0.20,8.68,-2.60,1.96,74.15
isopropylammonium,-0.53,-0.19,4.03,-2.06,1.42,60.12
propylammonium,-0.50,-0.20,6.23,-2.05,1.60,60.12
guanidinium,-0.49,-0.19,0.00,-1.58,1.29,60.08
hydrazinium,-0.52,-0.22,2.87,-0.76,0.88,33.05
dimethylammonium,-0.60,-0.20,1.49,-1.50,1.23,46.09
acetamidinium,-0.50,-0.22,1.33,-1.73,1.34,59.09
formamidinium,-0.51,-0.24,0.21,-1.17,1.13,45.06
trimethylammonium,-0.58,-0.18,0.86,-2.05,1.39,60.12
methylammonium,-0.62,-0.21,2.19,-0.96,0.92,32.07

List of halide anions and their properties:
Anion,Electron affinity (eV),Ionization energy (eV),Mass (amu),Electronegativity
Cl,3.61,12.97,35.45,3.00
I,3.06,10.45,126.90,2.50
Br,3.36,11.81,79.90,2.80
F,3.40,17.42,19.00,4.00

List of metal cations and their properties:
Cation,Electron affinity (eV),Ionization energy (eV),Mass (amu),Electronegativity
Ge,1.23,7.90,72.63,1.80
Pb,0.36,7.42,207.20,1.90
Sn,1.11,7.34,118.71,1.80

## OUTPUT FORMAT
Each candidate is one tuple with **one value per component** in the order shown in **SEARCH SPACE**.
Wrap proposals in `<batch>...</batch>`. Inside, emit one `<selectionk>...</selectionk>` block per proposed tuple (k = 1, 2, ...).
Use labeled fields so parsing is unambiguous, for example:

<batch>
<selection1>organic = XXX, anion = XXX, cation = XXX</selection1>
<selection2>organic = XXX, anion = XXX, cation = XXX</selection2>
<selectionN>organic = XXX, anion = XXX, cation = XXX</selectionN>
</batch>

Do not duplicate tuples. Use only labels that appear verbatim in **SEARCH SPACE** where applicable.


==> sections/all-prompts/hypothesis_extraction.txt <==
You annotate the beliefs of a Bayesian-optimization agent from ONE reasoning transcript of one round of a sequential experiment-design task. You are given the search-space  components (each as c0,c1,... with a label and its EXACT allowed values), the search-space descriptors the agent saw, and the agent's transcript.

Extract every distinct HYPOTHESIS / belief-bearing statement the agent makes about which values of which components are good or bad to choose. For each hypothesis:
- text: a <=160-char paraphrase of the claim (keep the agent's own value names).
- tag: 'exploit' (commit to values it argues are good), 'explore' (try values because untested/uncertain, to gain information), 'avoid' (steer away from values it argues are bad), 'other' (if no one label clearly fits).
- filters: a list of {component, include, exclude} items. For each component the hypothesis constrains, list the EXACT allowed values it covers. If the agent speaks of a PROPERTY or group ('electron-rich ligands', 'pivalate bases', 'hydrophobic residues'), EXPAND it to every allowed value that has that property, using the descriptors shown. exploit'/'explore' values go in include; 'avoid' values go in exclude. Use ONLY values from the allowed lists, copied verbatim.

Report only belief-bearing statements about component values; ignore pure formatting/planning talk. Merge duplicates. If the transcript makes no scientific claim, return an empty list.

"COMPONENTS (c-index: label = allowed values):"
{components to map}

SEARCH-SPACE DESCRIPTORS (as shown to the agent):
{search_space}

AGENT TRANSCRIPT:
{reasoning}

==> sections/all-prompts/schema.txt <==
**BACKGROUND**
{background}
  
**CAMPAIGN OVERVIEW:**
 - **Current cycle:** {cycle} of {max_cycles}
 - **Total budget:** {total_budget} experimental validations
 - **Batch size:** {batch_size} selections to validate from this round's picks
 - **Experiments with known outcomes so far:** {n_validated_so_far}
 - **LLM-driven rounds already completed before this prompt:** {n_completed_llm_rounds}
 - **Remaining validations in this campaign:** {remaining_budget} (= {total_budget} - {n_validated_so_far})
- **Candidate pool:** propose **{candidate_pool_size}** new valid tuples (ordered by priority). We parse and keep the best valid unique proposals up to the batch size above; of these, **{batch_size}** will be validated in the next cycle, depending on feasibility after parsing.

 **STRATEGIC APPROACH:**
 Test well-reasoned hypotheses to maximize discovery potential and fitness at end of campaign.

 **OUTPUT REQUIREMENTS:**
 1. **Reasoning**: Evaluate past cycles and explain your logic for the next cycle.
 2. **Strategy**: Describe your rationale for the campaign strategy at the current stage.
 3. **Final list**: End with the required candidate blocks in the format given under **OUTPUT FORMAT**. Do not duplicate tuples.

## VALIDATED REACTIONS SO FAR
{validated}

## SEARCH SPACE
{search_space_tables}

## OUTPUT FORMAT
{expected_format}

==> sections/all-prompts/system.txt <==
You are assisting with batch selection for active learning optimization over a discrete search space.
You must propose only combinations that appear explicitly in the **SEARCH SPACE** section of the user message (exact labels and component order for that task).
After reasoning, follow the **OUTPUT FORMAT** section exactly---no extra markup outside the required selection blocks.


==> sections/all-prompts/tool.txt <==
Tool name: filter_candidates

Returns the top `top_k` highest-scoring not-yet-validated combinations in the campaign search space. Uses validated combinations already submitted in this campaign and the SEARCH SPACE table from the same prompt; validated rows are excluded automatically. Fits a surrogate regression model on the validated candidates and predicts mean fitness and uncertainty across the search space. Applies optional column include and exclude filters. Scores candidates using the policy specified in `method`. Read-only: does not modify campaign state. Returns plain text: eligible, excluded_already_selected, and excluded_by_query counter lines; method=<policy> in lowercase; then a markdown table with SEARCH SPACE columns plus mean, variance, and score for the top-ranked rows.

Parameters:
- top_k: Number of top-ranked candidates to return, sorted by descending score. Defaults to 1.
- include: Optional map from SEARCH SPACE column header to allowed cell values copied from that column. Omitted columns allow any value.
- exclude: Optional map from SEARCH SPACE column header to forbidden cell values copied from that column. Omitted columns exclude nothing.
- method: Scoring policy: `mean`, `mean_plus_uncertainty`, or `expected_improvement` (case-insensitive). `mean` returns the surrogate's predicted mean. `mean_plus_uncertainty` returns mean plus `beta` times posterior standard deviation. `expected_improvement` returns the standard-normal expected-improvement value computed from the mean and standard deviation, relative to the best validated observation. Unknown methods raise an error listing the three accepted values.
- kwargs: Policy hyperparameters object; use {} for `mean`; `mean_plus_uncertainty` reads `beta` (default 2.0); `expected_improvement` reads `jitter` (default 0.01). Other keys are ignored.

